Static Detection of DoS Vulnerabilities in Programs that use Regular Expressions (Extended Version)

In an algorithmic complexity attack, a malicious party takes advantage of the worst-case behavior of an algorithm to cause denial-of-service. A prominent algorithmic complexity attack is regular expression denial-of-service (ReDoS), in which the attacker exploits a vulnerable regular expression by providing a carefully-crafted input string that triggers worst-case behavior of the matching algorithm. This paper proposes a technique for automatically finding ReDoS vulnerabilities in programs. Specifically, our approach automatically identifies vulnerable regular expressions in the program and determines whether an "evil" input string can be matched against a vulnerable regular expression. We have implemented our proposed approach in a tool called REXPLOITER and found 41 exploitable security vulnerabilities in Java web applications.

==> camera-ready-changes.txt <==
* Reviewer 1 [2/2]

  - [X] Page 4: "However, the check at line 16 actually prevents calling validUrl with an
    attack string" => line 18

    Fixed.

  - [X] Page 9: "the path π_p π_1^k π_s describes an execution" - shouldn't we also have
    π_2? q can't reach q_r without going through q'.

    Not addressed since we say that π_1 and π_2 are the same.

* Reviewer 2 [4/8]

  - [ ] 1. The paper title declared that the authors use static analysis to perform ReDOS
    vulnerabilities detection. However, at the beginning of the page 5, we have the
    following: "The REXPLOITER incorporates both static and dynamic analysis of regular
    expressions". This may confuse potential reader and the authors may want to better
    clarify the statement or paper title.

    I think this is fine. What do you think? We could change the title to "Automated
    detection..." if we wanted.

  - [ ] 2. In Definition 1, we say (q, l, q') while l is not declared before.

    Fixed.

  - [ ] 3. In experimental evaluation section, it would be better if authors provide
    details about the server on which the experiments were conducted.

    I don't know what server Oswaldo ran this on.

  - [X] 4. There are information about 41 ReDOS vulnerabilities found by Rexploiter,
    potential reader may be interested in a list of applications in which vulnerabilities
    have been found.

    I don't think there is space for that.

  - [ ] 5. Figure 8 (left) has 5 applications and only 4 curves (Curves for jWic1 and
    jWic2 are the same).

    There are two curves. However, they are quite close. I think the different points on the
    curves should make it possible to distinguish them. What do you think?

  - [X] 6. In Theorem 1, the term "pivot state" is used without having been defined.

    It is introduced there (\emph, which becomes non-italic in theorem though). I think
    this is fine.

  - [X] 7. Page 4: "However, the check at line 16 actually prevents calling validUrl with
    an attack string" => line 18

    See above.

  - [X] 8. Page 9: "the path π_p π_1^k π_s describes an execution" - shouldn't we also have π_2? q can't reach q_r without going through q'.

    See above.

* Reviewer 3 [8/12]

  - [X]  First and foremost results are not reproducible since no implementation is made
    available.

    Not addressed.

  - [X] Second some provided numbers are useless to me. For instance, analyzed programs
    are approximately 58 KLoC. Why should I care? If it contains one regular expression
    whether the program is 1 or 1M LoC does not matter.

    Not addressed. It makes a difference if the program needs to be analyzed... This
    paragraph talks precisely about the Java analysis.

  - [X] What would make more sense is information about the regular expressions contained
    in those programs: Lengths, level of nesting, size of the corresponding DFA,
    representative examples…

    Not addressed. There is no space for that.

  - [ ]  Also, there is, in principle, a bottleneck in the Algorithms which is the
    construction of the complement NFA: \overline{A_S}. I think the authors should
    comment about that.

    This is true. However, we don't talk about complexity of the algorithm. I feel like it
    would be weird to point this out, especially since we never noticed any such issues in
    practice. What do you think?

  - [ ] What is a conservative NFA construction? I think it should be defined.
    Does the resulting NFA contain ε transitions? Is it reasonable to assume
    there is a construction that is representative for all (or a large part)
    implementations?

    From the context of the previous sentence (page 11) it seems like conservative means
    that no determinization is applied. I have changed that. In an earlier version of the
    paper we said that we assume epsilon-transitions have been eliminated, but I don't
    think we should get into this. I'm not aware that there is such a representative
    construction, but I might be wrong. What do you think?

  - [X] A short discussion about the relationship of algorithmic complexity attacks and
    ambiguity is more than welcome.

    I don't know what ambiguity this is referring to.

  - [ ] Please stress that you do not consider the case of regular expressions entered
    by the user (like one can do when using an advanced text editor).

    I don't really see where to fit this in and I'm not sure it's that important. What do
    you think?

  - [ ] In the appendix, Definition 6 must specify that if q=(q_in,q_out), p=(p_in,p_out)
    belong to an SPP then q and p belong to different strongly connected components and
    that q_in=q_out is a valid pair in SPP.  Otherwise Proof of Lemma 2 is not correct.

    @Marijn: Could you please address this?

    Marijn: Done

  - [X] Some notations are introduced but not used in the body of the paper, e.g. A(Ε).

    I have moved the definition to the appendix.

  - [X] page 4, second paragraph. The reference should be line 18 instead line 16.

    See above.

  - [X] page 10, q^r → q_r

    Fixed.

  - [X] Page 18. Proof of Lemma 1: "Now we have **to** cycles"

    Fixed.

* Reviewer 4

  Nothing

* Reviewer 5

  Nothing


==> misc-citations.txt <==
 

@misc{apache2-vuln-2007,
title = {{CVE-2007-2161}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2007-2161}"
}

@misc{cvss,
      title = {Common Vulnerability Scoring System},
      howpublished = "\url{https://nvd.nist.gov/cvss.cfm}"
}

@misc{ie-vuln-2007,
      title = {{CVE-2007-2161}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2007-2161}"
}

@misc{konqueror-vuln-2007,
      title = {{CVE-2007-2164}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2007-2164}"
}

@misc{mozilla-iceweasel-vuln-2007,
      title = {{CVE-2007-2162}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2007-2162}"
}

@misc{nodejs-vuln-2016,
      title = {{CVE-2016-2537}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2016-2537}"
}

@misc{nvd,
      title = {National Vulnerability Database},
      howpublished = "\url{https://nvd.nist.gov}"
}

@misc{postgresql-vuln-2016,
      title = {{CVE-2016-0773}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2016-0773}"
}

@misc{pcre-vuln-2016-1,
      title = {{CVE-2016-1283}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2016-1283}"
}

@misc{pcre-vuln-2016-2,
      title = {{CVE-2016-3191}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2016-3191}"
}

@misc{safari-vuln-2007,
      title = {{CVE-2007-2163}},
      howpublished = "\url{https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2007-2163}"
}

==> rebuttal_POPL_2016.txt <==
We thank the reviewers for their constructive feedback and we believe that any concerns can be addressed in the final revision of the paper.


* Reviewer A ask for a more extensive discussion of our program analysis. As described in Sect. 6 our analysis tracks several abstract domains via a product construction. The supplementary material contains a soundness sketch that outlines the underlying concrete and abstract domain (Cartesian product domain of the individual domains described) we consider. We will provide more details in the revision.
* Reviewers A and D ask about widening for our automaton domain. We use a simple widening that returns top if a fixed-point is not reached within a bounded number of loop iterations. As our low false positive rate suggests this is sufficient in practice. We will provide more details. (@Oswaldo: what do we actually do?)
* Reviewers A asks about how our analysis deals with dynamic class loading. We do not deal with dynamic class loading. This is a general, but orthogonal, issue that most static analyses for Java address in the same way to be practical.
* Reviewer A asks for an example that demonstrates the program analysis. Will provide one in the revision.
* Reviewer B questions originality, excitement, elegance, actual relevance to practice. (@All: Should we address this?)
* Reviewer B asks about whether time limits on regex matching (as is supported by .Net) would address the underlying problem. We believe that this solution is more of a band-aid than a solution since users need to find suitable time limits themselves, which, as our work demonstrates, is non-trivial. In addition, this requires suitable error handling in case time outs occur.
* Reviewers B and C correctly observe that our analysis works on the NFA instead of the actual regular expression matching code and point out potential issues that come with this design decision. We will elaborate on this design.
* Reviewer B asks about why Theorem 4 states an implication in only one direction. The theorem actually states a bi-implication.
* Reviewer B asks to comment on the false positive rate of the analysis. (@Oswaldo: Is there something sensible we can say? I don’t consider the rate to be very high.)
* Reviewer B asks about the benefits of version V3 of the analysis over V2. We believe that the reduction of false positives provided by V3 (32% vs 11%) justifies the additional overhead. (@Oswaldo: Can we add anything here?)
* Reviewer C asks about the novelty of our string analysis. The main novelty is how we model string operations using our intermediate language. We believe that for our purposes this strikes a good balance between precision and performance (as our evaluation demonstrates).
* Reviewer C points out that the string matching algorithm affects whether a regex is vulnerable. Our analysis works under the assumption that a back-tracking algorithm is used, which is included in most popular programming language standard libraries (e.g, Java and Python).
* Reviewer C asks about a more formal translation from Java string operations to STRIMP statements. (@All: What should we say here? That we deal with the examples that the reviewer asks about and deal with any “unsupported” operations conservatively?)
* Reviewer C asks about how we find the bound k using our dynamic analysis. (@All: I don’t quite understand the question. Is this about whether the dynamic analysis may rule out some vulnerable attack strings since we only run a particular attack string. If so, I guess that’s true and, not surprisingly, the dynamic analysis sacrifices soundness.)
* Reviewer D asks about the importance of the analyzed projects. (@Oswaldo: Can we say something here? Only projects with < X stars on Github?)
* Reviewer D asks about how we picked the 150 projects. (@Oswaldo: Can you add this?)
* Reviewer D asks about how we handle virtual calls. (@Oswaldo: What options do we use in Soot for this?) 
* Reviewer D asks about soundness of the program analysis with respect to aliasing and reflection. The analysis is sound with respect to aliasing, but ignores reflection.






Reviewers B and C state important arguments in favor of our approach which we did not mention in the paper. Reviewer B notes that are various ways of translating regexes into NFAs. Generally all the translations are based on Thompson's construction algorithm. Some implementations may add some optimizations, e.g. by making the NFA more deterministic and hence less vulnerable. We are not aware of ``optimizations’’ that would make NFAs more vulnerable. Consequently, our attack automaton may produce strings that do not result in super-linear or exponential runtime, but not the other way around. Our dynamic simulation will take care of the false positives. Similarly, reviewer C is correct that accepting states may prevent super-linear or exponential runtime. For the NFA mentioned in the review there are an exponential number of paths for strings (a*)b that end in a rejecting state and an exponential number of paths for the same strings that end in an accepting state. The runtime can vary from linear to exponential, depending on the implementation of the backtrack search algorithm. For this specific case the straight-forward backtrack search will be linear. Our definitions of vulnerable / hyper-vulnerable should be understood that there exists a backtrack search algorithm that will result in super-linear / exponential runtime, because the number of rejecting paths for certain strings is super-linear / exponential in the size of those strings. We will make this more clear in the revision. Again, the dynamic simulation would take care of false positives. One may want to reason about particular backtrack search algorithms, as we discuss in the related work. However, in our experience these more detailed analysis, such as prioritized NFAs, are not very useful in practice as the predicted runtime based on those analysis does not match actual runtime during our experiments. Producing all potential attack strings using an attack automaton and using the dynamic simulation to filter the strings is more effective in practice.


Theorem 4 is about both directions. The proof is in the appendix. We forgot to mention that explicitly in the paper. Consequently we don’t miss vulnerabilities. 


Our current approach does not deal with dynamically loaded code.


The analysis is sound with respect to aliasing, but ignores reflection.








====================================================




We thank the reviewers for their helpful feedback and address the main questions/criticisms:


Reviewer A:
---------------


Question 1: What exactly is the abstract domain used in the analysis?
A: The Cartesian product of the taint, interval, and NFA abstract domains. Since each of these domains have been studied previously in the literature, Section 6 only focuses on the usage of these domains for finding ReDoS vulnerabilities. As pointed out by the reviewer, the analysis indeed requires fixed point computation (see rule 9), but since join and widening operators are well-known for each of the component domains, we did not think it was necessary to discuss the details of fixed point computation in more detail. While we will be happy to elaborate on the abstract domains in our next revision, please note that the main contribution of this paper is not the introduction of a new abstract domain. Instead, the main contributions of the paper are (a) static analyses on NFAs for finding vulnerable and hyper-vulnerable regular expressions, (b) construction of attack automata, and ( c ) application of known abstract domains  for automatically finding ReDoS vulnerabilities in programs.


Question 2: How do you handle dynamically loaded code?
A: Like most program analysis techniques, our implementation is unsound with respect to dynamically loaded code (i.e., we ignore it).


Reviewer B:
---------------
Comment 1: “It is possible that super-linear behavior arises in lots of other cases not captured by the theorems”
Response: Both of the theorems for super-linear regular expressions (i.e., Theorems 3 & 4) are “if and only if” statements. Since the necessity argument for Theorem 3 is quite involved,  the proof is given in the appendix (uploaded under supplemental materials). Hence, it is *not* possible that super-linear behavior arises in other cases that are not captured by our approach.




Comment 2: There are simpler ways of solving this problem, for instance by using APIs that allow users to impose time limits.
Response: As mentioned by the reviewer, there is indeed a .NET library that allow users to impose time limits. However, they do not prevent against stack overflows, and the attacker can still cause DoS by repeatedly supplying input strings that cause the regular expression matching algorithm to time out. Furthermore, the user needs to be aware of such APIs and figure out a suitable time limit. We view such solutions as a kind of “band-aid” that can be used to mitigate, but not prevent, the underlying problem.


Comment 3: “It remains possible that a regular expression is mapped to a more vulnerable NFA than the authors expect”
Answer: While it is possible that the regular expression is mapped to a *less* vulnerable NFA, we believe that it is *not* possible that the regular expression is mapped to a more vulnerable NFA. All algorithms we are aware of optimize over Thompson’s construction by making the automaton more deterministic (and hence less vulnerable), but we are not aware of optimizations that introduce more non-determinism. We also make conservative assumptions about the backtracking search algorithm and report a vulnerability if there *exists* a search strategy with exponential or super-linear behavior. On the other hand, it is possible that our algorithm reports a regular expression as vulnerable even though it is not vulnerable according to the actual implementation of the regular expression matching algorithm. Our approach performs dynamic analysis to mitigate this problem.


Comment 4: The false positive rate seems high.
Response: The FP rate of our tool is only 11%, which is *very* low by static analysis standards. For instance, let us compare our FP rate with other security-oriented static analysis tools: Pixy [19] has a FP rate of 50%, [22] has a FP rate of 41%, [25] has a FP rate of 48% etc.


Question 3: Are alls FPs caused by program analysis?
Answer: Yes. We prevent FPs at the regular expression level using dynamic analysis, which is enabled by the capability to generate attack automata.


Comment 5: Regex + taint analysis seems to do fine.
Answer: If a FP rate of ~32% is acceptable, then this combination is indeed fine. Our main intention here is to show that the precision of the analysis benefits from reasoning about sanitization.


Reviewer C:
--------------


Comment 6: The attack automaton may accept strings that are acceptable.
Response:  We make conservative assumptions about what kind of backtracking search algorithm is used. If there *exists* a backtracking search algorithm that will cause exponential/super-linear behavior for some input string s, then s will indeed be accepted by our attack automaton. However, it does not mean that s will cause exponential/super-linear behavior for all backtracking search strategies. For instance, in the example provided by the reviewer, there are still exponentially many rejecting paths of the automaton; hence, it is possible for the automaton to be hyper-vulnerable under *some* backtracking search strategy. However, thanks for pointing out this important subtlety -- we will clarify it in the next version.


Question 4: How are the functions not shown in Table 1 handled?
Answer: Table 1 only shows a few representative examples; it is not comprehensive. Due to the use of impure regular expressions, we can handle statements such as y = x.concat(z), x.contains(y) etc. However, our translation is not always precise and may overapproximate string contents. We can clarify these points in our revision and provide a more comprehensive list in Table 1.


Question 5: What are the limitations of the technique?
Answer: While the approach is sound for the core language from Figure 12, there are features of the Java language that we do not analyze soundly (dynamic loading, reflection, etc). It is also true that the particular technique we use for finding a lower bound in the dynamic analysis may introduce false negatives. We will clarify this in our revision and explicitly discuss limitations.


Reviewer D:


Question 6: How did you pick the 150 projects?
Answer: We wrote a crawler over Github and extracted the first 150 projects that contained at least one regular expression.


Question 7: How important are the projects we analyzed?
Answer: Since we analyzed a very large number of applications, they vary in importance. However, we believe that some of the applications in which we found vulnerabilities are quite popular (e.g., Dropwizard, GWT, Libreplan, Sitebricks…)


Question 8: How do you handle virtual method calls?
Answer: Our implementation is built on top of Soot and uses pointer analysis (more specifically, it uses the Spark analysis by default and uses a CHA analysis as fall-back)   to resolve virtual method calls. We will add more implementation details in our revision.


Question 9: Is the analysis sound?
Answer: Please see our answer to Question 5 (Reviewer C).  The implementation is sound w.r.t aliasing, but not reflection. 


Comment 7: Analysis presentation in Section 6 needs improvement.
Answer: Please see our answer to Question 1. However, we will do our best to improve presentation and provide more details.

